Linear second-order IMEX-type integrator for the (eddy current) Landau-Lifshitz-Gilbert equation

Combining ideas from [Alouges et al. (Numer. Math., 128, 2014)] and [Praetorius et al. (Comput. Math. Appl., 2017)], we propose a numerical algorithm for the integration of the nonlinear and time-dependent Landau-Lifshitz-Gilbert (LLG) equation which is unconditionally convergent, formally (almost) second-order in time, and requires only the solution of one linear system per time-step. Only the exchange contribution is integrated implicitly in time, while the lower-order contributions like the computationally expensive stray field are treated explicitly in time. Then, we extend the scheme to the coupled system of the Landau-Lifshitz-Gilbert equation with the eddy current approximation of Maxwell equations (ELLG). Unlike existing schemes for this system, the new integrator is unconditionally convergent, (almost) second-order in time, and requires only the solution of two linear systems per time-step.

==> plots/H1_rates.dat <==
k        TPS1ee              TPS1ab              TPS2ee              TPS2ab              TPS2fullImpl
0.0001   0.000146376517018   0.000181525449738   3.82475595241e-05   1.34099856591e-07   1.34108058909e-07         
0.0002   0.000292759491395   0.000363044751439   7.64502445945e-05   6.81364408972e-07   6.81400495946e-07         
0.0004   0.000585529175943   0.000726049270977   0.000152736064873   2.94495318435e-06   2.94505995571e-06         
0.0008   0.00117108365854    0.0014519221761     0.000304830266465   1.23084293243e-05   1.23084293243e-05         
0.0016   0.00234225388433    0.00290312504628    0.000607113785907   4.28074609443e-05   4.28074609443e-05         


==> plots/L2_rates.dat <==
k        TPS1ee              TPS1ab              TPS2ee              TPS2ab              TPS2fullImpl
0.0001   0.000146137058342   0.000181311508196   3.82166372e-05      1.60608011182e-08   1.66974924288e-08         
0.0002   0.000292280439556   0.000362616782843   7.63883353566e-05   8.01640852708e-08   8.28977585706e-08         
0.0004   0.00058457097355    0.000725193307805   0.000152612029896   3.35497551242e-07   3.464511673e-07           
0.0008   0.00116916728346    0.00145021035624    0.000304581358501   1.35413828625e-06   1.39772991444e-06         
0.0016   0.00233842090747    0.0028997032901     0.00060661264979    5.42057135305e-06   5.59436492005e-06         


==> plots/cumulative.dat <==
time                      TPS1                TPS2twoStep         TPS2fullImpl
0.0                       0.0                 0.0                 0.0                         
0.03999999999999998       23.7668442726       36.0693283081       102.102855682               
0.07999999999999974       48.1053166389       70.5424141884       201.66544652                
0.1199999999999995        71.8664815426       104.964869738       302.294516802               
0.16000000000000048       95.8380489349       138.405815363       402.250607014               
0.20000000000000162       119.899026394       172.857674599       503.213322163               
0.24000000000000277       143.829945326       207.11844492        602.851868868               
0.2800000000000039        168.329953194       241.306083918       704.040983915               
0.32000000000000506       192.368138552       274.966696978       804.216690779               
0.3600000000000062        216.291469574       308.594259977       904.773183107               
0.40000000000000735       240.54213357        342.680308819       1004.94262934               
0.4400000000000085        264.289796352       376.921381235       1105.54953003               
0.48000000000000964       288.322631836       410.58583951        1206.52038288               
0.520000000000008         312.309948206       444.763472319       1306.30246472               
0.5600000000000036        335.875734091       478.945399284       1406.36635733               
0.5999999999999992        360.152894974       513.216419458       1507.33305025               
0.6399999999999948        383.954995155       546.766812801       1607.17396903               
0.6799999999999904        408.302339792       581.147233009       1708.13150072               
0.719999999999986         432.464478016       614.977743864       1807.75547671               
0.7599999999999816        456.747994661       649.186262846       1908.31898355               
0.7999999999999772        480.702679634       683.697335482       2009.11691356               
0.8399999999999728        504.333043337       717.326268673       2110.08691502               
0.8799999999999684        528.281415224       751.069906712       2210.95029402               
0.919999999999964         552.222065926       784.966143608       2310.62100315               
0.9599999999999596        576.263664007       818.447642326       2411.3272624                
0.9999999999999551        599.774310827       852.23606801        2511.72887492               
1.0399999999999507        623.912937164       885.974077225       2611.95529246               
1.0799999999999463        648.240094423       919.664025068       2711.22692633               
1.119999999999942         672.328287125       953.014087677       2812.26964951               
1.1599999999999375        696.890943527       986.787775755       2911.86278534               
1.1999999999999331        720.216362715       1021.1263864        3013.40510154               
1.2399999999999287        744.204190254       1055.29789019       3114.75548267               
1.2799999999999243        767.919315338       1089.3890121        3214.70514154               
1.31999999999992          792.532838345       1123.28503633       3315.59678793               
1.3599999999999155        816.710957289       1157.0880003        3417.28429723               
1.399999999999911         840.616401672       1191.65094709       3518.34950185               
1.4399999999999067        864.919340372       1225.37936497       3618.89596725               
1.4799999999999023        888.999286413       1259.09205818       3719.88635755               
1.5199999999998979        913.114954233       1292.71784472       3820.30999589               
1.5599999999998935        937.282922983       1326.70281577       3920.30541945               
1.599999999999889         961.300798893       1360.79179955       3999.92359352               
1.6399999999998847        985.764787674       1394.52977276       4076.74689984               
1.6799999999998803        1009.95884562       1428.66168928       4153.85074615               
1.7199999999998759        1034.12446117       1463.10142899       4230.47002459               
1.7599999999998714        1058.56299162       1496.75110316       4306.98663545               
1.799999999999867         1082.24570036       1530.45399737       4383.84258032               
1.8399999999998626        1106.01656651       1564.39903927       4460.80617213               
1.8799999999998582        1130.36582303       1598.91288686       4537.57881021               
1.9199999999998538        1155.15248442       1633.22193885       4614.29650235               
1.9599999999998494        1179.3324883        1667.21261907       4691.76125884               
1.999999999999845         1203.53114915       1701.3814044        4768.62006497               
2.0399999999998406        1228.17181849       1734.97749901       4845.39853644               
2.079999999999836         1252.5769012        1768.7571156        4922.40303159               
2.119999999999832         1276.35027647       1802.39804029       4994.945333                 
2.1599999999998274        1300.65641427       1836.62446451       5063.82046819               
2.199999999999823         1325.09254909       1870.33477139       5136.5888412                
2.2399999999998186        1349.30203414       1904.43164539       5216.27489972               
2.279999999999814         1373.42858839       1938.63976264       5287.37328219               
2.3199999999998098        1397.57218599       1972.79558873       5356.23965645               
2.3599999999998054        1420.68854046       2006.58266282       5425.1336782                
2.399999999999801         1444.70997024       2040.43337941       5494.00542235               
2.4399999999997966        1468.95804763       2074.11093831       5562.84401965               
2.479999999999792         1492.80246186       2108.34198403       5631.64463472               
2.5199999999997877        1516.96969271       2142.72357249       5700.41229725               
2.5599999999997833        1540.70637012       2177.28009486       5769.19397306               
2.599999999999779         1564.52562141       2211.31203175       5837.98148632               
2.6399999999997745        1588.52186775       2245.52089715       5906.81768084               
2.67999999999977          1612.57778025       2279.46084213       5975.68168283               
2.7199999999997657        1636.59956408       2313.37469459       6044.56979108               
2.7599999999997613        1660.37282348       2347.35288286       6113.46236444               
2.799999999999757         1684.45958233       2381.24132681       6182.28627563               
2.8399999999997525        1708.52647066       2414.63919401       6251.18220234               
2.879999999999748         1732.71817374       2449.00074983       6320.0506227                
2.9199999999997437        1756.8502512        2483.3695941        6389.01180792               
2.9599999999997393        1781.3222177        2516.93328309       6457.97468901               
2.999999999999735         1804.8813684        2550.9263525        6526.89758372               
3.0399999999997305        1828.78613758       2584.89747906       6595.81822872               
3.079999999999726         1852.89427567       2619.53082514       6664.7443552                
3.1199999999997217        1876.94512367       2653.82647204       6733.65813327               
3.1599999999997173        1900.79651761       2688.36873388       6802.58866453               
3.199999999999713         1924.78871894       2722.1512394        6871.5370543                
3.2399999999997084        1948.93343234       2756.40228581       6940.44074869               
3.279999999999704         1972.82933402       2790.52184343       7009.37915087               
3.3199999999996996        1996.3491056        2824.06765056       7078.3459847                
3.3599999999996952        2020.3676672        2857.71587825       7147.26828933               
3.399999999999691         2044.48985767       2891.04522419       7216.25647283               
3.4399999999996864        2068.73807979       2925.03009415       7285.15603232               
3.479999999999682         2092.7231679        2958.58172441       7354.09761977               
3.5199999999996776        2117.24898648       2992.85028696       7423.05324507               
3.559999999999673         2141.12849975       3026.81295586       7492.05730033               
3.599999999999669         2164.84309244       3060.68149805       7561.01254678               
3.6399999999996644        2188.63450766       3094.99401188       7629.9619503                
3.67999999999966          2212.49248338       3129.29054642       7698.92941904               
3.7199999999996556        2236.72802711       3163.13410783       7767.91840029               
3.759999999999651         2260.77214885       3193.62251687       7836.86081767               
3.7999999999996468        2284.96092796       3220.24454618       7905.8138864                
3.8399999999996424        2309.18240905       3246.94671679       7974.75383401               
3.879999999999638         2333.36601758       3273.77476144       8043.67577624               
3.9199999999996336        2357.73304248       3300.63518095       8112.6627667                
3.959999999999629         2381.69929552       3327.18461728       8181.58072853               
3.9999999999996247        2405.86900997       3353.90858746       8250.56707573               
4.039999999999621         2429.97229934       3380.85286713       8319.50309467               
4.079999999999616         2454.20443678       3407.59792638       8388.44766665               
4.119999999999612         2478.41783905       3434.44253588       8457.39985943               
4.159999999999608         2501.83331156       3461.24638104       8526.31674004               
4.199999999999603         2526.30446458       3487.81579614       8595.23536611               
4.239999999999599         2550.22511387       3514.51267672       8664.19099593               
4.279999999999594         2574.03084707       3541.29272747       8733.13528037               
4.31999999999959          2597.86958861       3568.21554923       8802.05091476               
4.3599999999995855        2621.69315457       3595.03590846       8871.01189733               
4.399999999999581         2645.44631886       3621.71031809       8940.00123787               
4.439999999999577         2669.97291994       3648.3665843        9008.93236017               
4.479999999999572         2694.29393983       3675.18536901       9077.81318116               
4.519999999999568         2718.33708811       3702.04458547       9146.74888778               
4.5599999999995635        2742.23565078       3728.79783058       9215.68020988               
4.599999999999559         2766.58586335       3755.62545347       9284.61636519               
4.639999999999555         2790.61974072       3782.4651916        9353.57651949               
4.67999999999955          2815.28105807       3809.18266487       9422.48204899               
4.719999999999546         2839.52931833       3835.945225         9491.40149641               
4.7599999999995415        2863.67011905       3862.73731709       9560.40099335               
4.799999999999537         2887.6099894        3889.30002928       9629.39251971               
4.839999999999533         2911.36780739       3915.96413922       9698.36850905               
4.879999999999528         2935.59166908       3942.73757553       9767.29724741               
4.919999999999524         2959.53014231       3969.63857388       9836.21409607               
4.9599999999995195        2983.68758297       3996.36763906       9905.12480807               
4.999999999999515         3007.79233479       4023.1079073        9974.04289079               


==> plots/cumulative_isolated.dat <==
time                      TPS1ee           TPS1ab           TPS2ee           TPS2ab           TPS2fullImpl
0.0                       0.0              0.0              0.0              0.0              0.0          
0.03999999999999998       17.5723233223    20.1285266876    23.0807805061    25.6928777695    72.3084232807
0.07999999999999974       35.1420636177    40.1685302258    45.5829074383    50.9024503231    144.523396254
0.1199999999999995        52.7190725803    60.2260024548    68.0736777782    76.1044726372    213.31678462 
0.16000000000000048       70.3010175228    80.2877488136    90.2609493732    101.307212591    281.845744133
0.20000000000000162       87.8772594929    100.323259354    111.90636158     126.510215759    350.311590433
0.24000000000000277       105.448657274    120.353299379    133.545254707    151.704033852    418.7887609  
0.2800000000000039        123.016666889    140.395410061    155.198304415    176.895542145    487.217952251
0.32000000000000506       140.593512774    160.429917812    176.852310658    202.092478275    555.681013584
0.3600000000000062        158.170918703    180.459423542    198.506838322    227.301433086    624.168007612
0.40000000000000735       175.761262655    200.492060184    220.158929348    252.494392157    692.562547207
0.4400000000000085        193.34149313     220.541378975    241.837305307    277.697134495    760.975458622
0.48000000000000964       210.901281118    240.56167841     263.492719889    302.904661655    829.363614082
0.520000000000008         228.478957653    260.589948654    285.138688803    328.087776184    897.844825983
0.5600000000000036        246.06269002     280.645544291    306.828605413    353.273924589    966.306952477
0.5999999999999992        263.654750824    300.665318966    328.469093561    378.468815565    1034.71804619
0.6399999999999948        281.231893778    320.688118696    350.119690418    403.665882349    1103.13462448
0.6799999999999904        298.81536293     340.707619905    371.756444693    428.84144783     1171.5636127 
0.719999999999986         316.401667595    360.734229565    393.388288736    453.156319141    1239.95190191
0.7599999999999816        333.980504274    380.747968197    415.008857012    477.089933157    1308.38205123
0.7999999999999772        351.567606211    400.758986473    436.630816221    501.012236834    1376.81869054
0.8399999999999728        369.129930496    420.777815819    458.253621578    524.938066959    1445.28780532
0.8799999999999684        386.722640514    440.803714752    479.89264679     548.861680269    1513.7902441 
0.919999999999964         404.296083927    460.817825079    501.642305613    572.784687519    1582.29451799
0.9599999999999596        421.852176428    480.840197802    523.250972033    596.700170755    1650.82888365
0.9999999999999551        439.431036949    500.878273964    544.872951269    620.631902456    1719.32770467
1.0399999999999507        456.989457607    520.886734724    566.505678892    644.560108423    1787.80285835
1.0799999999999463        474.555970669    540.917228222    588.126087666    668.491720915    1856.31899786
1.119999999999942         492.130409956    560.963016033    609.747347832    692.425181389    1924.7971549 
1.1599999999999375        509.708827496    580.998793602    631.372470617    716.348385811    1993.27610373
1.1999999999999331        527.262061357    601.045986652    652.999953508    740.296004534    2061.80235815
1.2399999999999287        544.829030514    621.070120811    674.609880686    764.221373558    2130.29836106
1.2799999999999243        562.38573122     641.106699228    696.247600794    788.143936396    2198.78060269
1.31999999999992          579.944193363    661.123005152    718.139740705    812.082480669    2267.30288839
1.3599999999999155        597.530447006    681.144641876    739.788916349    836.053495407    2335.83645415
1.399999999999911         615.086069822    701.176823139    761.418438673    859.970894575    2404.35567427
1.4399999999999067        632.648176432    721.217602491    783.029514551    883.885521173    2472.90443277
1.4799999999999023        650.233097553    741.256423473    804.682124138    907.811854124    2541.32739973
1.5199999999998979        667.783341408    761.308880329    826.289642811    931.745939493    2609.86027694
1.5599999999998935        685.347640753    781.340846062    847.930878878    955.690972567    2678.30911613
1.599999999999889         702.919566631    801.370812178    869.570326567    979.621854544    2746.67729115
1.6399999999998847        720.491760969    821.407693148    891.19622016     1003.57181978    2815.1139214 
1.6799999999998803        738.061796904    841.441055775    912.813151836    1027.50039887    2883.54298735
1.7199999999998759        755.645031929    861.47036624     934.425353289    1051.45618653    2951.9595418 
1.7599999999998714        773.219305992    881.489213467    956.030595541    1075.44576621    3020.38910222
1.799999999999867         790.778491497    901.510740757    977.665811539    1099.41824245    3088.85356736
1.8399999999998626        808.354789019    921.541027308    999.308939934    1123.38190341    3157.33263707
1.8799999999998582        825.696603775    941.577582359    1020.92830491    1147.32082319    3225.81947422
1.9199999999998538        842.609597445    961.604959965    1042.55064917    1171.26242232    3294.28180265
1.9599999999998494        859.4068501      981.644443512    1064.16184258    1195.1900034     3362.8087256 
1.999999999999845         876.193318605    1001.69780159    1085.76583719    1219.16501474    3431.32843471
2.0399999999998406        893.034369946    1021.74272966    1107.39411759    1243.0916636     3499.8582685 
2.079999999999836         909.82173419     1041.75915504    1129.00486708    1267.05246782    3568.35393715
2.119999999999832         926.595589161    1061.7786262     1150.61576629    1290.96797514    3636.80760503
2.1599999999998274        943.367821217    1081.81536055    1172.23814893    1314.90219378    3705.30060768
2.199999999999823         960.154794216    1101.82322431    1193.86849093    1338.85949802    3773.77740026
2.2399999999998186        976.946960688    1121.85954165    1215.47696519    1362.78957987    3842.23724818
2.279999999999814         993.740671158    1141.91868448    1237.08461547    1386.78534842    3910.71563172
2.3199999999998098        1010.52548003    1161.95806837    1258.69625401    1410.72378516    3979.20671916
2.3599999999998054        1027.30628419    1181.98241091    1280.318856      1434.69504499    4047.66034698
2.399999999999801         1044.06984234    1202.00746155    1301.94203091    1458.6231668     4116.13021541
2.4399999999997966        1060.85723376    1222.02016592    1323.55632401    1482.56887984    4184.63573122
2.479999999999792         1077.65586066    1242.0402205     1345.1652739     1506.49419069    4253.14786577
2.5199999999997877        1094.44838595    1262.05920506    1366.82519388    1530.44911766    4321.58572149
2.5599999999997833        1111.24792433    1282.08480525    1388.47330809    1554.38004088    4390.0014956 
2.599999999999779         1128.05528927    1302.11533999    1410.07742763    1578.32599592    4458.41016197
2.6399999999997745        1144.83165073    1322.1400044     1431.70189691    1602.2514298     4526.81417036
2.67999999999977          1161.61201167    1342.03218722    1453.31920791    1626.20670652    4595.26436377
2.7199999999997657        1178.37462401    1361.34243393    1474.95508504    1650.13856554    4663.67157149
2.7599999999997613        1195.13797617    1380.37633085    1496.63274097    1674.05870533    4732.13251853
2.799999999999757         1211.90362072    1399.40072274    1518.25216031    1698.00961542    4800.54648781
2.8399999999997525        1228.69587255    1418.41438866    1539.89394855    1721.98920107    4868.94953728
2.879999999999748         1245.48192692    1437.42658305    1561.53498626    1745.91986656    4937.38030076
2.9199999999997437        1262.247329      1456.44133258    1583.16517854    1769.83723593    5005.80259728
2.9599999999997393        1279.03209019    1475.4747479     1604.81147146    1793.76206684    5074.20409083
2.999999999999735         1295.80823159    1494.48464131    1626.4336946     1817.73323703    5142.63923907
3.0399999999997305        1312.58376455    1513.49249101    1648.04632998    1841.70987511    5211.02855492
3.079999999999726         1329.42086506    1532.50724483    1669.6946876     1865.68323278    5279.43342566
3.1199999999997217        1346.18838048    1551.5367763     1691.3294158     1889.61999154    5347.79814291
3.1599999999997173        1362.95898914    1570.56860256    1712.95747161    1913.56064844    5416.16378975
3.199999999999713         1379.72741675    1589.62217188    1734.59331965    1937.49108434    5484.52789092
3.2399999999997084        1396.50158358    1608.63862777    1756.21882534    1961.44993281    5552.9671526 
3.279999999999704         1413.27746177    1627.64291549    1777.84348035    1985.38154292    5621.36166787
3.3199999999996996        1430.06341004    1646.66579461    1799.46402812    2009.31175113    5689.78807092
3.3599999999996952        1446.83165908    1665.68381       1821.08328128    2033.24898529    5758.17076898
3.399999999999691         1463.60857177    1684.67284822    1842.82066178    2057.19595408    5826.55801082
3.4399999999996864        1480.40646648    1703.68544531    1864.45076346    2081.14820147    5894.96611905
3.479999999999682         1497.2162261     1722.68763971    1886.12129831    2105.08230305    5963.36304188
3.5199999999996776        1513.99163079    1741.69010949    1907.7481482     2129.01954842    6031.7673049 
3.559999999999673         1530.7896533     1760.70960212    1929.37437868    2152.94382215    6100.20109105
3.599999999999669         1547.5804863     1779.72513986    1951.03565264    2176.89093995    6168.60999608
3.6399999999996644        1564.35573554    1798.73270392    1972.68482399    2200.82135534    6237.03646994
3.67999999999966          1581.13260031    1817.75104952    1994.30713511    2224.7587955     6305.49160647
3.7199999999996556        1597.91257334    1836.74858356    2015.93177271    2248.69596195    6373.93822956
3.759999999999651         1614.68513799    1855.75947762    2037.55077887    2272.619205      6442.33466172
3.7999999999996468        1631.4781394     1874.80153966    2059.20170546    2296.54124379    6510.7639389 
3.8399999999996424        1648.29556251    1893.83264256    2080.83770895    2320.47920322    6579.1891346 
3.879999999999638         1665.08872461    1912.84766316    2102.45857644    2344.40393186    6647.64172482
3.9199999999996336        1681.88283515    1931.86636615    2124.08570457    2368.31593609    6716.0478425 
3.959999999999629         1698.65257168    1950.87871456    2145.72813797    2392.25619125    6784.45217371
3.9999999999996247        1715.42962956    1969.90356565    2167.35897303    2416.18136501    6852.85101533
4.039999999999621         1732.20363331    1988.9250052     2189.07141423    2440.14333892    6921.3680613 
4.079999999999616         1749.01412892    2007.93632078    2210.69663477    2464.11194944    6989.74232292
4.119999999999612         1765.79327536    2026.98322392    2232.31851292    2488.06200886    7058.12949681
4.159999999999608         1782.57931614    2046.00927591    2253.941818      2511.9959085     7126.55877542
4.199999999999603         1799.37828422    2065.02568865    2275.61211538    2535.91451764    7194.95956421
4.239999999999599         1816.15331054    2084.07122779    2297.24435234    2559.86351967    7263.34147406
4.279999999999594         1832.92853022    2103.10110664    2318.86669588    2583.80565548    7331.76483059
4.31999999999959          1849.72953796    2122.11859298    2340.48951602    2607.74196649    7400.20322037
4.3599999999995855        1866.5367434     2141.1655283     2362.10990262    2631.66893339    7468.62895823
4.399999999999581         1883.34356999    2160.17804575    2383.71662402    2655.57553029    7537.07224083
4.439999999999577         1900.14616776    2179.19481635    2405.32080555    2679.50558138    7605.49048734
4.479999999999572         1916.96593666    2198.22288179    2426.9544735     2703.45055938    7673.89843559
4.519999999999568         1933.77686429    2217.24670005    2448.5845983     2727.39258957    7742.31266499
4.5599999999995635        1950.54413438    2236.28297162    2470.19998527    2751.31246305    7810.75391173
4.599999999999559         1967.31691766    2255.31717157    2491.81712341    2775.26140261    7879.149827  
4.639999999999555         1984.08132052    2274.35240793    2513.4362247     2799.18652296    7947.50777674
4.67999999999955          2000.86480355    2293.40038204    2535.06933236    2823.11546373    8015.87959862
4.719999999999546         2017.65074825    2312.45703912    2556.7271657     2847.08654475    8084.29518414
4.7599999999995415        2034.41845202    2331.48420048    2578.36332774    2871.03825164    8152.71733999
4.799999999999537         2051.19514561    2350.53138018    2599.97946787    2894.98121309    8221.13181758
4.839999999999533         2067.96127963    2369.5578649     2621.60360575    2918.89778924    8289.5049665 
4.879999999999528         2084.72954655    2388.58447719    2643.24578238    2942.85815811    8357.89768076
4.919999999999524         2101.5131731     2407.60139418    2664.89214015    2966.85028672    8426.29972959
4.9599999999995195        2118.30958605    2426.61268687    2686.51239324    2990.78636098    8494.68297982
4.999999999999515         2135.11867213    2445.65827084    2708.1217587     3014.70266604    8563.08558679


==> plots/energy.dat <==
t	exchange	anisotropy	magnetostatic	total
0	0	1.0693e-18	1.9106	1.9106
0.01	0.028007	0.00010331	1.864	1.8921
0.02	0.065145	0.0003441	1.8134	1.8789
0.03	0.091996	0.00054911	1.7774	1.8699
0.04	0.084015	0.00051661	1.7796	1.8642
0.05	0.053949	0.0003044	1.8042	1.8585
0.06	0.03038	0.00012041	1.8228	1.8533
0.07	0.027391	7.0347e-05	1.8227	1.8501
0.08	0.036454	0.00012821	1.8112	1.8478
0.09	0.049692	0.0002452	1.7951	1.845
0.1	0.059861	0.00034353	1.7826	1.8428
0.11	0.059081	0.00034258	1.782	1.8414
0.12	0.049628	0.00025524	1.7901	1.84
0.13	0.03935	0.00016335	1.799	1.8386
0.14	0.033409	0.00012229	1.8042	1.8377
0.15	0.034943	0.00014461	1.8021	1.8371
0.16	0.042992	0.00021015	1.7933	1.8365
0.17	0.051025	0.00026882	1.7846	1.8359
0.18	0.05274	0.00027576	1.7825	1.8355
0.19	0.047283	0.00023224	1.7876	1.8351
0.2	0.039758	0.00017877	1.7948	1.8347
0.21	0.03603	0.00015381	1.7983	1.8345
0.22	0.038066	0.00016819	1.7962	1.8344
0.23	0.043414	0.00020565	1.7906	1.8342
0.24	0.047557	0.00023642	1.7863	1.8341
0.25	0.047586	0.00023905	1.7861	1.834
0.26	0.04435	0.00021655	1.7893	1.8338
0.27	0.040911	0.00018977	1.7926	1.8337
0.28	0.039591	0.00017755	1.7939	1.8337
0.29	0.040699	0.00018471	1.7928	1.8337
0.3	0.042975	0.00020289	1.7904	1.8336
0.31	0.044733	0.00021817	1.7886	1.8336
0.32	0.04495	0.00022058	1.7884	1.8335
0.33	0.04377	0.0002106	1.7895	1.8335
0.34	0.042178	0.00019715	1.7911	1.8335
0.35	0.041239	0.00018977	1.792	1.8335
0.36	0.041469	0.00019231	1.7918	1.8335
0.37	0.04259	0.00020156	1.7907	1.8334
0.38	0.04373	0.00021021	1.7895	1.8334
0.39	0.044067	0.0002123	1.7892	1.8334
0.4	0.043453	0.00020734	1.7898	1.8334
0.41	0.042463	0.00019993	1.7907	1.8334
0.42	0.041865	0.00019563	1.7913	1.8334
0.43	0.042027	0.00019688	1.7912	1.8334
0.44	0.042709	0.00020189	1.7905	1.8334
0.45	0.043331	0.00020653	1.7899	1.8334
0.46	0.043458	0.00020764	1.7897	1.8334
0.47	0.043096	0.00020506	1.7901	1.8334
0.48	0.042598	0.00020125	1.7906	1.8334
0.49	0.042331	0.00019903	1.7909	1.8334
0.5	0.042425	0.00019962	1.7908	1.8334
0.51	0.042743	0.00020209	1.7904	1.8334
0.52	0.043032	0.00020446	1.7902	1.8334
0.53	0.043108	0.00020513	1.7901	1.8334
0.54	0.04296	0.00020395	1.7902	1.8334
0.55	0.042724	0.00020203	1.7905	1.8334
0.56	0.04257	0.00020079	1.7906	1.8334
0.57	0.042586	0.00020096	1.7906	1.8334
0.58	0.042737	0.00020219	1.7904	1.8334
0.59	0.042902	0.00020348	1.7903	1.8334
0.6	0.042965	0.00020392	1.7902	1.8334
0.61	0.042895	0.00020336	1.7903	1.8334
0.62	0.042761	0.00020233	1.7904	1.8334
0.63	0.042668	0.00020163	1.7905	1.8334
0.64	0.042674	0.00020169	1.7905	1.8334
0.65	0.04276	0.00020234	1.7904	1.8334
0.66	0.042851	0.00020302	1.7903	1.8334
0.67	0.042882	0.00020327	1.7903	1.8334
0.68	0.042843	0.00020299	1.7903	1.8334
0.69	0.042774	0.00020246	1.7904	1.8334
0.7	0.042727	0.00020209	1.7905	1.8334
0.71	0.042731	0.0002021	1.7905	1.8334
0.72	0.042773	0.00020243	1.7904	1.8334
0.73	0.042818	0.00020278	1.7904	1.8334
0.74	0.042835	0.00020292	1.7903	1.8334
0.75	0.042818	0.00020279	1.7904	1.8334
0.76	0.042784	0.00020252	1.7904	1.8334
0.77	0.042759	0.00020232	1.7904	1.8334
0.78	0.042758	0.00020232	1.7904	1.8334
0.79	0.042778	0.00020248	1.7904	1.8334
0.8	0.042802	0.00020266	1.7904	1.8334
0.81	0.042813	0.00020275	1.7904	1.8334
0.82	0.042805	0.00020269	1.7904	1.8334
0.83	0.042787	0.00020255	1.7904	1.8334
0.84	0.042773	0.00020244	1.7904	1.8334
0.85	0.042772	0.00020243	1.7904	1.8334
0.86	0.042782	0.00020251	1.7904	1.8334
0.87	0.042795	0.00020261	1.7904	1.8334
0.88	0.042801	0.00020266	1.7904	1.8334
0.89	0.042797	0.00020263	1.7904	1.8334
0.9	0.042788	0.00020256	1.7904	1.8334
0.91	0.042781	0.0002025	1.7904	1.8334
0.92	0.04278	0.00020249	1.7904	1.8334
0.93	0.042785	0.00020253	1.7904	1.8334
0.94	0.042792	0.00020258	1.7904	1.8334
0.95	0.042795	0.00020261	1.7904	1.8334
0.96	0.042793	0.0002026	1.7904	1.8334
0.97	0.042789	0.00020256	1.7904	1.8334
0.98	0.042785	0.00020253	1.7904	1.8334
0.99	0.042784	0.00020252	1.7904	1.8334
1	0.042786	0.00020254	1.7904	1.8334
1.01	1.1192	0.003387	2.4558	3.5785
1.02	2.7367	0.0055102	3.4451	6.1874
1.03	4.1078	0.0077805	3.6589	7.7744
1.04	4.9902	0.0096628	3.9321	8.9319
1.05	3.99	0.011359	5.016	9.0174
1.06	3.3129	0.013619	5.2799	8.6064
1.07	3.9361	0.015273	4.5366	8.488
1.08	4.6466	0.014881	3.7603	8.4217
1.09	4.6443	0.015823	3.9596	8.6198
1.1	3.437	0.016506	5.0882	8.5417
1.11	2.4877	0.017652	5.3582	7.8636
1.12	2.4587	0.01817	4.8778	7.3546
1.13	3.2399	0.016571	4.2126	7.4691
1.14	3.9389	0.015866	3.9701	7.9249
1.15	4.1734	0.018465	3.9301	8.122
1.16	4.491	0.01977	3.6517	8.1625
1.17	4.1986	0.019099	3.9865	8.2042
1.18	3.7019	0.018371	4.5485	8.2687
1.19	3.8113	0.016379	4.5254	8.3531
1.2	4.0185	0.01434	4.5191	8.552
1.21	4.4501	0.013786	4.5779	9.0417
1.22	4.9739	0.014145	4.6016	9.5896
1.23	4.8031	0.014688	4.8891	9.7068
1.24	4.8518	0.016163	4.9101	9.7781
1.25	4.0892	0.019895	5.2733	9.3823
1.26	2.713	0.026	5.5388	8.2778
1.27	3.1277	0.024888	4.2869	7.4395
1.28	3.3142	0.023182	3.5743	6.9118
1.29	2.3919	0.025184	4.0071	6.4242
1.3	1.5896	0.026633	4.2736	5.8898
1.31	1.4741	0.026441	3.986	5.4865
1.32	1.4214	0.027115	3.7205	5.169
1.33	1.1293	0.028825	3.7404	4.8985
1.34	0.77371	0.029797	3.863	4.6665
1.35	0.47371	0.029866	3.9736	4.4772
1.36	0.36836	0.028792	3.9358	4.3329
1.37	0.33693	0.027559	3.8599	4.2244
1.38	0.32108	0.026202	3.7737	4.1209
1.39	0.36059	0.02361	3.611	3.9952
1.4	0.40541	0.019556	3.4063	3.8313
1.41	0.41495	0.014769	3.2001	3.6298
1.42	0.38071	0.010341	3.0181	3.4092
1.43	0.34618	0.0069871	2.8375	3.1907
1.44	0.30891	0.0050998	2.6765	2.9905
1.45	0.25592	0.0046114	2.5581	2.8186
1.46	0.22287	0.0050196	2.4559	2.6838
1.47	0.19719	0.0056343	2.3796	2.5824
1.48	0.17734	0.005835	2.3132	2.4964
1.49	0.18552	0.0054489	2.2268	2.4178
1.5	0.2037	0.0045831	2.1421	2.3504
1.51	0.20419	0.0034455	2.0844	2.292
1.52	0.18162	0.0024057	2.0523	2.2363
1.53	0.15049	0.0017734	2.0292	2.1815
1.54	0.13149	0.0015444	1.996	2.1291
1.55	0.12925	0.0015855	1.9508	2.0816
1.56	0.12819	0.0016995	1.9137	2.0436
1.57	0.11509	0.0016999	1.899	2.0158
1.58	0.09742	0.0015618	1.8964	1.9954
1.59	0.084331	0.0013381	1.8942	1.9799
1.6	0.073901	0.0010865	1.8905	1.9655
1.61	0.069317	0.00089443	1.8791	1.9493
1.62	0.076008	0.00081397	1.8554	1.9322
1.63	0.083018	0.00078517	1.8333	1.9171
1.64	0.077939	0.00073244	1.826	1.9046
1.65	0.063953	0.00065983	1.8301	1.8948
1.66	0.050399	0.00060095	1.8366	1.8876
1.67	0.042948	0.00056677	1.8388	1.8823
1.68	0.043992	0.0005553	1.8328	1.8774
1.69	0.051252	0.00055075	1.8205	1.8723
1.7	0.057437	0.00052132	1.8092	1.8672
1.71	0.056735	0.00045104	1.8051	1.8623
1.72	0.050294	0.00036576	1.8071	1.8577
1.73	0.043243	0.00030887	1.8104	1.8539
1.74	0.039548	0.00030134	1.8113	1.8512
1.75	0.040439	0.00033047	1.8085	1.8492
1.76	0.044331	0.000363	1.803	1.8477
1.77	0.04788	0.00036697	1.7981	1.8463
1.78	0.048379	0.00033242	1.7961	1.8448
1.79	0.045852	0.00027776	1.7969	1.843
1.8	0.042582	0.00023378	1.7986	1.8414
1.81	0.040796	0.00021981	1.7991	1.8401
1.82	0.041252	0.00023372	1.7977	1.8392
1.83	0.043195	0.00025798	1.7951	1.8386
1.84	0.045009	0.00027214	1.7928	1.8381
1.85	0.045373	0.00026541	1.792	1.8377
1.86	0.044222	0.00024253	1.7927	1.8371
1.87	0.042607	0.0002181	1.7938	1.8366
1.88	0.041683	0.00020505	1.7942	1.8361
1.89	0.041919	0.00020688	1.7935	1.8357
1.9	0.042946	0.0002177	1.7922	1.8354
1.91	0.043914	0.00022758	1.791	1.8351
1.92	0.044136	0.00022927	1.7906	1.835
1.93	0.043562	0.0002223	1.791	1.8348
1.94	0.042718	0.00021191	1.7917	1.8347
1.95	0.04222	0.00020441	1.7921	1.8345
1.96	0.042335	0.00020299	1.7918	1.8343
1.97	0.042869	0.00020644	1.7911	1.8342
1.98	0.043377	0.00021088	1.7905	1.8341
1.99	0.043503	0.00021268	1.7903	1.834
2	0.043215	0.0002108	1.7905	1.8339
2.0099	0.04301	0.00020859	1.7907	1.8339
2.0199	0.042731	0.00020559	1.7909	1.8338
2.0299	0.0426	0.00020361	1.791	1.8338
2.0399	0.042687	0.00020346	1.7909	1.8337
2.0499	0.042896	0.00020459	1.7906	1.8337
2.0599	0.043051	0.00020573	1.7904	1.8336
2.0699	0.043037	0.0002059	1.7904	1.8336
2.0799	0.042879	0.00020508	1.7905	1.8336
2.0899	0.042715	0.00020396	1.7907	1.8336
2.0999	0.042659	0.0002033	1.7907	1.8336
2.1099	0.042728	0.00020335	1.7906	1.8335
2.1199	0.042844	0.00020378	1.7905	1.8335
2.1299	0.042913	0.00020407	1.7904	1.8335
2.1399	0.042899	0.00020392	1.7904	1.8335
2.1499	0.042828	0.00020344	1.7904	1.8335
2.1599	0.042755	0.00020297	1.7905	1.8335
2.1699	0.042726	0.00020279	1.7905	1.8335
2.1799	0.04275	0.00020294	1.7905	1.8335
2.1899	0.042801	0.00020321	1.7904	1.8334
2.1999	0.042841	0.00020334	1.7904	1.8334
2.2099	0.042846	0.00020321	1.7904	1.8334
2.2199	0.042815	0.0002029	1.7904	1.8334
2.2299	0.042774	0.00020261	1.7904	1.8334
2.2399	0.042752	0.00020252	1.7905	1.8334
2.2499	0.042761	0.00020266	1.7904	1.8334
2.2599	0.042791	0.00020289	1.7904	1.8334
2.2699	0.042817	0.00020302	1.7904	1.8334
2.2799	0.04282	0.00020296	1.7904	1.8334
2.2899	0.042802	0.00020276	1.7904	1.8334
2.2999	0.042779	0.00020256	1.7904	1.8334
2.3099	0.042769	0.00020248	1.7904	1.8334
2.3199	0.042775	0.00020254	1.7904	1.8334
2.3299	0.042791	0.00020267	1.7904	1.8334
2.3399	0.042803	0.00020277	1.7904	1.8334
2.3499	0.042804	0.00020276	1.7904	1.8334
2.3599	0.042795	0.00020267	1.7904	1.8334
2.3699	0.042784	0.00020256	1.7904	1.8334
2.3799	0.042779	0.0002025	1.7904	1.8334
2.3899	0.042782	0.00020252	1.7904	1.8334
2.3999	0.042789	0.00020258	1.7904	1.8334
2.4099	0.042795	0.00020265	1.7904	1.8334
2.4199	0.042796	0.00020266	1.7904	1.8334
2.4299	0.042793	0.00020263	1.7904	1.8334
2.4399	0.042787	0.00020257	1.7904	1.8334
2.4499	0.042783	0.00020254	1.7904	1.8334
2.4599	0.042784	0.00020254	1.7904	1.8334
2.4699	0.042788	0.00020257	1.7904	1.8334
2.4799	0.042792	0.0002026	1.7904	1.8334
2.4899	0.042793	0.0002026	1.7904	1.8334
2.4999	0.042791	0.00020259	1.7904	1.8334
2.5099	0.042787	0.00020256	1.7904	1.8334
2.5199	0.042786	0.00020255	1.7904	1.8334
2.5299	0.042786	0.00020255	1.7904	1.8334
2.5399	0.042788	0.00020256	1.7904	1.8334
2.5499	0.04279	0.00020257	1.7904	1.8334
2.5599	0.042791	0.00020258	1.7904	1.8334
2.5699	0.04279	0.00020257	1.7904	1.8334
2.5799	0.042788	0.00020256	1.7904	1.8334
2.5899	0.042787	0.00020255	1.7904	1.8334
2.5999	0.042787	0.00020255	1.7904	1.8334
2.6099	0.042788	0.00020256	1.7904	1.8334
2.6199	0.042789	0.00020257	1.7904	1.8334
2.6299	0.04279	0.00020257	1.7904	1.8334
2.6399	0.042789	0.00020256	1.7904	1.8334
2.6499	0.042788	0.00020256	1.7904	1.8334
2.6599	0.042788	0.00020255	1.7904	1.8334
2.6699	0.042788	0.00020255	1.7904	1.8334
2.6799	0.042788	0.00020256	1.7904	1.8334
2.6899	0.042789	0.00020256	1.7904	1.8334
2.6999	0.042789	0.00020256	1.7904	1.8334
2.7099	0.042789	0.00020256	1.7904	1.8334
2.7199	0.042788	0.00020256	1.7904	1.8334
2.7299	0.042788	0.00020255	1.7904	1.8334
2.7399	0.042788	0.00020256	1.7904	1.8334
2.7499	0.042788	0.00020256	1.7904	1.8334
2.7599	0.042789	0.00020256	1.7904	1.8334
2.7699	0.042789	0.00020256	1.7904	1.8334
2.7799	0.042789	0.00020256	1.7904	1.8334
2.7899	0.042788	0.00020256	1.7904	1.8334
2.7999	0.042788	0.00020256	1.7904	1.8334
2.8099	0.042788	0.00020256	1.7904	1.8334
2.8199	0.042788	0.00020256	1.7904	1.8334
2.8299	0.042788	0.00020256	1.7904	1.8334
2.8399	0.042789	0.00020256	1.7904	1.8334
2.8499	0.042788	0.00020256	1.7904	1.8334
2.8599	0.042788	0.00020256	1.7904	1.8334
2.8699	0.042788	0.00020256	1.7904	1.8334
2.8799	0.042788	0.00020256	1.7904	1.8334
2.8899	0.042788	0.00020256	1.7904	1.8334
2.8999	0.042788	0.00020256	1.7904	1.8334
2.9099	0.042788	0.00020256	1.7904	1.8334
2.9199	0.042788	0.00020256	1.7904	1.8334
2.9299	0.042788	0.00020256	1.7904	1.8334
2.9399	0.042788	0.00020256	1.7904	1.8334
2.9499	0.042788	0.00020256	1.7904	1.8334
2.9599	0.042788	0.00020256	1.7904	1.8334
2.9699	0.042788	0.00020256	1.7904	1.8334
2.9799	0.042788	0.00020256	1.7904	1.8334
2.9899	0.042788	0.00020256	1.7904	1.8334
2.9999	0.042788	0.00020256	1.7904	1.8334
3.0001	0.042788	0.00020256	1.7904	1.8334


==> plots/errorsELLG_H1m_abRef.dat <==
k                   DC-2                      DC-1                     SF                        FC
0.0001220703125     1.06450147501e-08         4.06967397092e-05        1.76946560351e-05         1.14880854487e-08         
0.000244140625      5.32245444095e-08         8.14251066081e-05        3.53856042678e-05         5.65875004721e-08         
0.00048828125       2.23568097483e-07         0.000162970281896        7.07564218627e-05         2.37017061653e-07         
0.0009765625        9.0511740616e-07          0.000326414929714        0.000141454020476         9.58901565702e-07         
0.001953125         3.63268383177e-06         0.000654725602679        0.000282675290507         3.847632797e-06         


==> plots/errorsELLG_HCurlh_abRef.dat <==
k                   DC-2                      DC-1                     SF                        FC
0.0001220703125     1.41238620177e-07         0.000437040420152        0.000431423203648         1.60665000191e-07         
0.000244140625      7.06173937085e-07         0.000874677191671        0.000863071799297         7.83334119078e-07         
0.00048828125       2.96631548981e-06         0.00175160837578         0.00172697823127          3.2739100991e-06         
0.0009765625        1.2011205759e-05          0.0035121313867          0.00345724806835          1.32356532206e-05         
0.001953125         4.82279726976e-05         0.00705989157903         0.00692777541274          5.3080055151e-05         


==> plots/rates.dat <==
k         TPS1                 TPS2twoStep          TPS2fullImpl  
0.0001    7.30712208667e-05    1.61610755756e-08    1.66974924288e-08
0.0002    0.000219214603746    8.02757092619e-08    8.28977585706e-08
0.0004    0.00051150514449     3.35609147792e-07    3.464511673e-07  
0.0008    0.00109610149182     1.3542485621e-06     1.39772991444e-06
0.0016    0.00226535530886     5.42068057269e-06    5.59436492005e-06


==> plots/rho_rates.dat <==
k        rhok00                    rhok01                    rhok02                    rhok03                    rhok04                    rhok05                    rhok06                    rhok07                    rhok08                    rhok09                    rhok10 
0.0001   5.79193742307e-06         2.47567318021e-06         1.05787236972e-06         4.57375561195e-07         2.0496262718e-07          1.15811089661e-07         1.2640600567e-07          1.32359480483e-07         1.35038558383e-07         1.36174109641e-07         1.36644803953e-07         
0.0002   1.7364843092e-05          7.77495687727e-06         3.47841672913e-06         1.56994948659e-06         7.27893620695e-07         6.00202955639e-07         6.48863180169e-07         6.7463102478e-07          6.86566996303e-07         6.91866806578e-07         6.94180480712e-07         
0.0004   4.04672104196e-05         1.91111466726e-05         9.0153812585e-06          4.27908183161e-06         2.40380782655e-06         2.66229285865e-06         2.83592851077e-06         2.92552349883e-06         2.96861141968e-06         2.98879767141e-06         2.99814807168e-06         
0.0008   8.64989417039e-05         4.3328581638e-05          2.16684047729e-05         1.08753367683e-05         1.03553435719e-05         1.13659956711e-05         1.19527870661e-05         1.22603321761e-05         1.24157350373e-05         1.24930434251e-05         1.25312229951e-05         
0.0016   0.000177879595013         9.49208612495e-05         5.05170913889e-05         3.20419925059e-05         3.62641547011e-05         3.95900799409e-05         4.16002924865e-05         4.27230138666e-05         4.3330469071e-05          4.36543643322e-05         4.38258257063e-05         


==> plots/sp5-mpsab.dat <==
t	mx	my
0	0.0065975	0.0061525
0.05	0.0013231	0.053823
0.1	-0.018425	0.093298
0.15	-0.045206	0.13287
0.2	-0.076293	0.15884
0.25	-0.11416	0.17914
0.3	-0.15207	0.1894
0.35	-0.19073	0.19097
0.4	-0.22699	0.18499
0.45	-0.25849	0.16995
0.5	-0.28563	0.14848
0.55	-0.30653	0.12223
0.6	-0.32132	0.092558
0.65	-0.32898	0.061354
0.7	-0.32905	0.029502
0.75	-0.32239	-0.00085426
0.8	-0.30954	-0.027495
0.85	-0.29192	-0.049548
0.9	-0.27089	-0.066429
0.95	-0.24757	-0.077947
1	-0.22287	-0.084146
1.05	-0.19788	-0.084846
1.1	-0.17392	-0.080032
1.15	-0.15239	-0.069954
1.2	-0.13443	-0.055315
1.25	-0.12081	-0.03714
1.3	-0.11212	-0.016753
1.35	-0.10877	0.004474
1.4	-0.11059	0.025331
1.45	-0.11687	0.044766
1.5	-0.1269	0.061779
1.55	-0.14	0.075465
1.6	-0.15529	0.085275
1.65	-0.17176	0.09108
1.7	-0.18843	0.092996
1.75	-0.20446	0.091219
1.8	-0.21914	0.086013
1.85	-0.23183	0.077787
1.9	-0.24197	0.06712
1.95	-0.24905	0.05474
2	-0.25274	0.041479
2.05	-0.25295	0.028194
2.1	-0.24992	0.015658
2.15	-0.24414	0.0044792
2.2	-0.2362	-0.004915
2.25	-0.22672	-0.012238
2.3	-0.21631	-0.017298
2.35	-0.20553	-0.01998
2.4	-0.19492	-0.020253
2.45	-0.185	-0.018195
2.5	-0.17621	-0.014013
2.55	-0.16895	-0.0080277
2.6	-0.16352	-0.00065257
2.65	-0.16013	0.0076407
2.7	-0.15885	0.016349
2.75	-0.15964	0.024962
2.8	-0.16232	0.032993
2.85	-0.16666	0.040013
2.9	-0.17232	0.045686
2.95	-0.17893	0.049791
3	-0.18606	0.052216
3.05	-0.19329	0.052956
3.1	-0.20023	0.052086
3.15	-0.2065	0.04976
3.2	-0.2118	0.046197
3.25	-0.21588	0.041671
3.3	-0.21859	0.036494
3.35	-0.21985	0.030997
3.4	-0.21969	0.025504
3.45	-0.21821	0.020313
3.5	-0.2156	0.015682
3.55	-0.21209	0.011818
3.6	-0.20794	0.0088728
3.65	-0.20341	0.006944
3.7	-0.19878	0.0060715
3.75	-0.19428	0.0062405
3.8	-0.19015	0.0073829
3.85	-0.18659	0.0093824
3.9	-0.18374	0.012082
3.95	-0.18171	0.015295
4	-0.18057	0.018814
4.05	-0.18033	0.022426
4.1	-0.18095	0.025924
4.15	-0.18234	0.029121
4.2	-0.18438	0.031855
4.25	-0.18692	0.034006
4.3	-0.18979	0.035493
4.35	-0.19282	0.036276
4.4	-0.19583	0.036361
4.45	-0.19864	0.035788
4.5	-0.20112	0.034633
4.55	-0.20315	0.032998
4.6	-0.20465	0.031004
4.65	-0.20556	0.028784
4.7	-0.20587	0.026475
4.75	-0.20561	0.024208
4.8	-0.20482	0.022105
4.85	-0.20359	0.020267
4.9	-0.20202	0.018779
4.95	-0.20021	0.017698
5	-0.19828	0.017057
5.05	-0.19634	0.016864
5.1	-0.19449	0.017101
5.15	-0.19284	0.01773
5.2	-0.19145	0.018692
5.25	-0.19039	0.019914
5.3	-0.18969	0.021313
5.35	-0.18937	0.022802
5.4	-0.18942	0.024293
5.45	-0.18982	0.025702
5.5	-0.19052	0.026958
5.55	-0.19147	0.028001
5.6	-0.19259	0.028788
5.65	-0.19383	0.02929
5.7	-0.19509	0.029499
5.75	-0.19632	0.029423
5.8	-0.19744	0.029084
5.85	-0.1984	0.028517
5.9	-0.19916	0.027769
5.95	-0.19969	0.026892
6	-0.19996	0.025943
6.05	-0.2	0.024978
6.1	-0.1998	0.024052
6.15	-0.19939	0.023211
6.2	-0.19882	0.022497
6.25	-0.19812	0.021941
6.3	-0.19733	0.021562
6.35	-0.19652	0.021371
6.4	-0.19571	0.021366
6.45	-0.19497	0.021536
6.5	-0.19432	0.021861
6.55	-0.19379	0.022312
6.6	-0.1934	0.022858
6.65	-0.19318	0.023462
6.7	-0.19311	0.024088
6.75	-0.19319	0.0247
6.8	-0.19341	0.025266
6.85	-0.19375	0.025756
6.9	-0.19419	0.026149
6.95	-0.19468	0.02643
7	-0.19521	0.02659
7.05	-0.19573	0.026628
7.1	-0.19623	0.02655
7.15	-0.19667	0.026368
7.2	-0.19704	0.026097
7.25	-0.19732	0.025759
7.3	-0.1975	0.025377
7.35	-0.19757	0.024973
7.4	-0.19755	0.024573
7.45	-0.19743	0.024197
7.5	-0.19723	0.023864
7.55	-0.19696	0.02359
7.6	-0.19665	0.023386
7.65	-0.19631	0.023259
7.7	-0.19597	0.023211
7.75	-0.19564	0.023239
7.8	-0.19535	0.023338
7.85	-0.19509	0.023497
7.9	-0.19489	0.023704
7.95	-0.19476	0.023945
8	-0.19469	0.024203


==> plots/sp5-oommf.dat <==
t	mx	my
0	-5.3644e-17	4.5076e-17
0.018985	-0.00071657	0.022586
0.037906	-0.0029747	0.040401
0.056826	-0.0075922	0.056186
0.075749	-0.014597	0.072239
0.094668	-0.023316	0.089056
0.11359	-0.03319	0.10624
0.13251	-0.043808	0.12249
0.15143	-0.054904	0.13628
0.17035	-0.066787	0.14758
0.18926	-0.080016	0.15762
0.20818	-0.094541	0.16725
0.2271	-0.10975	0.17622
0.24601	-0.12509	0.18382
0.26493	-0.14037	0.1896
0.28384	-0.15562	0.19349
0.30275	-0.17099	0.19576
0.32165	-0.18656	0.19674
0.34054	-0.20217	0.19661
0.35944	-0.21748	0.19535
0.37833	-0.23215	0.1928
0.39722	-0.24605	0.18887
0.41611	-0.25924	0.18353
0.435	-0.27187	0.17696
0.45389	-0.28392	0.16941
0.47278	-0.2952	0.16105
0.49167	-0.30552	0.15197
0.51056	-0.31477	0.14213
0.52945	-0.32295	0.13156
0.54834	-0.33012	0.12033
0.56723	-0.33631	0.10859
0.58612	-0.34153	0.096507
0.60501	-0.34573	0.08423
0.6239	-0.34883	0.071838
0.64279	-0.35081	0.059377
0.66168	-0.35172	0.046881
0.68056	-0.35163	0.034422
0.69945	-0.3506	0.022097
0.71834	-0.34863	0.01003
0.73723	-0.34574	-0.0016794
0.75611	-0.34192	-0.012965
0.775	-0.33725	-0.023781
0.79389	-0.33178	-0.034082
0.81277	-0.3256	-0.043802
0.83166	-0.31876	-0.052866
0.85054	-0.3113	-0.061199
0.86943	-0.30328	-0.068744
0.88832	-0.29476	-0.075457
0.90721	-0.28583	-0.081311
0.92609	-0.27656	-0.086282
0.94498	-0.26703	-0.090353
0.96387	-0.25731	-0.093505
0.98276	-0.24746	-0.09572
1.0016	-0.23758	-0.096994
1.0205	-0.22773	-0.09734
1.0394	-0.21799	-0.096786
1.0583	-0.20843	-0.095364
1.0772	-0.19912	-0.093101
1.0961	-0.19013	-0.090028
1.115	-0.18153	-0.086182
1.1339	-0.17337	-0.081614
1.1528	-0.1657	-0.076381
1.1717	-0.15858	-0.070545
1.1905	-0.15204	-0.064164
1.2094	-0.14614	-0.057295
1.2283	-0.14091	-0.049999
1.2472	-0.13636	-0.042347
1.2661	-0.13252	-0.034408
1.285	-0.12941	-0.02625
1.3039	-0.12703	-0.017942
1.3228	-0.12539	-0.009549
1.3417	-0.12447	-0.0011376
1.3606	-0.12428	0.0072283
1.3795	-0.1248	0.015483
1.3984	-0.126	0.023566
1.4172	-0.12786	0.031418
1.4361	-0.13035	0.038986
1.455	-0.13343	0.046218
1.4739	-0.13707	0.053067
1.4928	-0.14122	0.05949
1.5117	-0.14584	0.065447
1.5306	-0.15088	0.070902
1.5495	-0.15629	0.075827
1.5684	-0.16202	0.080197
1.5873	-0.16801	0.083991
1.6062	-0.17421	0.087194
1.625	-0.18057	0.089796
1.6439	-0.18703	0.091791
1.6628	-0.19354	0.093178
1.6817	-0.20004	0.093961
1.7006	-0.20649	0.094149
1.7195	-0.21284	0.093755
1.7384	-0.21905	0.092796
1.7573	-0.22505	0.091293
1.7762	-0.23083	0.089271
1.795	-0.23633	0.086758
1.8139	-0.24153	0.083785
1.8328	-0.24638	0.080387
1.8517	-0.25087	0.0766
1.8706	-0.25497	0.072462
1.8895	-0.25866	0.068014
1.9084	-0.26192	0.063297
1.9273	-0.26474	0.058353
1.9462	-0.26711	0.053226
1.965	-0.26901	0.047958
1.9839	-0.27046	0.042594
2.0028	-0.27145	0.037176
2.0217	-0.27198	0.031745
2.0406	-0.27207	0.026344
2.0595	-0.27171	0.021012
2.0784	-0.27093	0.015788
2.0973	-0.26974	0.01071
2.1161	-0.26816	0.0058115
2.135	-0.26621	0.0011261
2.1539	-0.26392	-0.0033158
2.1728	-0.2613	-0.0074857
2.1917	-0.25838	-0.011358
2.2106	-0.2552	-0.014909
2.2295	-0.25179	-0.01812
2.2484	-0.24816	-0.020974
2.2672	-0.24437	-0.023457
2.2861	-0.24043	-0.025558
2.305	-0.23638	-0.02727
2.3239	-0.23225	-0.028588
2.3428	-0.22809	-0.029512
2.3617	-0.22391	-0.030044
2.3806	-0.21975	-0.030187
2.3995	-0.21565	-0.029951
2.4184	-0.21163	-0.029346
2.4372	-0.20772	-0.028385
2.4561	-0.20396	-0.027084
2.475	-0.20035	-0.025461
2.4939	-0.19694	-0.023537
2.5128	-0.19374	-0.021332
2.5317	-0.19077	-0.018871
2.5506	-0.18806	-0.016179
2.5695	-0.1856	-0.013283
2.5884	-0.18343	-0.010208
2.6073	-0.18154	-0.0069844
2.6261	-0.17996	-0.0036391
2.645	-0.17867	-0.000201
2.6639	-0.17769	0.0033011
2.6828	-0.17702	0.006839
2.7017	-0.17665	0.010384
2.7206	-0.17658	0.013909
2.7395	-0.1768	0.017388
2.7584	-0.17731	0.020794
2.7773	-0.17809	0.024103
2.7962	-0.17914	0.027292
2.8151	-0.18043	0.03034
2.8339	-0.18195	0.033226
2.8528	-0.18369	0.035932
2.8717	-0.18562	0.038442
2.8906	-0.18773	0.040741
2.9095	-0.18999	0.042816
2.9284	-0.19238	0.044657
2.9473	-0.19489	0.046255
2.9662	-0.19748	0.047604
2.9851	-0.20014	0.048699
3.0039	-0.20284	0.049538
3.0228	-0.20557	0.050121
3.0417	-0.2083	0.050449
3.0606	-0.21101	0.050526
3.0795	-0.21368	0.050358
3.0984	-0.21628	0.049952
3.1173	-0.21881	0.049315
3.1362	-0.22124	0.04846
3.1551	-0.22356	0.047397
3.1739	-0.22576	0.04614
3.1928	-0.22781	0.044703
3.2117	-0.22971	0.043102
3.2306	-0.23144	0.041352
3.2495	-0.233	0.03947
3.2684	-0.23438	0.037475
3.2873	-0.23557	0.035383
3.3062	-0.23658	0.033214
3.3251	-0.23738	0.030986
3.344	-0.23799	0.028717
3.3628	-0.23841	0.026426
3.3817	-0.23863	0.02413
3.4006	-0.23866	0.021847
3.4195	-0.23851	0.019595
3.4384	-0.23817	0.01739
3.4573	-0.23766	0.015247
3.4762	-0.23698	0.013182
3.4951	-0.23615	0.011209
3.514	-0.23517	0.0093404
3.5328	-0.23405	0.0075881
3.5517	-0.23281	0.0059629
3.5706	-0.23146	0.0044743
3.5895	-0.23	0.0031304
3.6084	-0.22846	0.0019382
3.6273	-0.22685	0.0009033
3.6462	-0.22518	2.9919e-05
3.6651	-0.22347	-0.00067901
3.6839	-0.22172	-0.0012219
3.7028	-0.21996	-0.0015985
3.7217	-0.2182	-0.0018098
3.7406	-0.21645	-0.0018581
3.7595	-0.21472	-0.0017468
3.7784	-0.21303	-0.0014806
3.7973	-0.21139	-0.0010651
3.8162	-0.20981	-0.00050717
3.8351	-0.2083	0.00018563
3.8539	-0.20687	0.0010048
3.8728	-0.20554	0.001941
3.8917	-0.2043	0.0029842
3.9106	-0.20317	0.004124
3.9295	-0.20215	0.0053492
3.9484	-0.20125	0.0066484
3.9673	-0.20046	0.0080098
3.9862	-0.19981	0.0094215
4.0051	-0.19928	0.010871
4.024	-0.19888	0.012347
4.0429	-0.19861	0.013838
4.0617	-0.19846	0.01533
4.0806	-0.19845	0.016814
4.0995	-0.19855	0.018277
4.1184	-0.19877	0.019709
4.1373	-0.19911	0.021099
4.1562	-0.19955	0.022439
4.1751	-0.2001	0.023718
4.194	-0.20075	0.024929
4.2129	-0.20148	0.026063
4.2317	-0.2023	0.027115
4.2506	-0.20319	0.028077
4.2695	-0.20414	0.028945
4.2884	-0.20515	0.029714
4.3073	-0.2062	0.03038
4.3262	-0.20729	0.030941
4.3451	-0.20841	0.031396
4.364	-0.20955	0.031742
4.3829	-0.2107	0.031981
4.4017	-0.21184	0.032113
4.4206	-0.21298	0.032138
4.4395	-0.2141	0.032061
4.4584	-0.2152	0.031883
4.4773	-0.21626	0.031609
4.4962	-0.21728	0.031242
4.5151	-0.21826	0.030789
4.534	-0.21918	0.030254
4.5529	-0.22004	0.029643
4.5718	-0.22084	0.028964
4.5906	-0.22156	0.028222
4.6095	-0.22222	0.027426
4.6284	-0.2228	0.026581
4.6473	-0.2233	0.025697
4.6662	-0.22371	0.024781
4.6851	-0.22405	0.02384
4.704	-0.2243	0.022882
4.7229	-0.22447	0.021916
4.7418	-0.22456	0.020948
4.7606	-0.22457	0.019987
4.7795	-0.2245	0.019039
4.7984	-0.22435	0.018111
4.8173	-0.22413	0.01721
4.8362	-0.22384	0.016343
4.8551	-0.22348	0.015514
4.874	-0.22306	0.014731
4.8929	-0.22259	0.013996
4.9118	-0.22206	0.013316
4.9306	-0.22148	0.012694
4.9495	-0.22087	0.012132
4.9684	-0.22021	0.011636
4.9873	-0.21953	0.011205
5.0062	-0.21882	0.010843
5.0251	-0.2181	0.01055
5.044	-0.21736	0.010327
5.0629	-0.21662	0.010175
5.0818	-0.21588	0.010091
5.1006	-0.21514	0.010077
5.1195	-0.21441	0.010129
5.1384	-0.2137	0.010246
5.1573	-0.21301	0.010426
5.1762	-0.21235	0.010666
5.1951	-0.21172	0.010962
5.214	-0.21112	0.011311
5.2329	-0.21056	0.011709
5.2518	-0.21005	0.012152
5.2707	-0.20957	0.012635
5.2895	-0.20915	0.013154
5.3084	-0.20877	0.013703
5.3273	-0.20845	0.014278
5.3462	-0.20818	0.014874
5.3651	-0.20796	0.015485
5.384	-0.2078	0.016108
5.4029	-0.20769	0.016735
5.4218	-0.20763	0.017364
5.4407	-0.20763	0.017988
5.4595	-0.20768	0.018603
5.4784	-0.20778	0.019205
5.4973	-0.20792	0.019789
5.5162	-0.20811	0.020351
5.5351	-0.20835	0.020888
5.554	-0.20862	0.021395
5.5729	-0.20893	0.021871
5.5918	-0.20928	0.022311
5.6107	-0.20965	0.022713
5.6295	-0.21006	0.023075
5.6484	-0.21048	0.023396
5.6673	-0.21093	0.023673
5.6862	-0.21139	0.023906
5.7051	-0.21186	0.024094
5.724	-0.21234	0.024237
5.7429	-0.21282	0.024334
5.7618	-0.2133	0.024386
5.7807	-0.21378	0.024393
5.7995	-0.21425	0.024357
5.8184	-0.21471	0.024279
5.8373	-0.21516	0.024161
5.8562	-0.21559	0.024003
5.8751	-0.216	0.02381
5.894	-0.21638	0.023582
5.9129	-0.21674	0.023322
5.9318	-0.21708	0.023034
5.9507	-0.21738	0.022719
5.9696	-0.21766	0.022382
5.9884	-0.2179	0.022025
6.0073	-0.2181	0.021651
6.0262	-0.21828	0.021264
6.0451	-0.21842	0.020867
6.064	-0.21852	0.020463
6.0829	-0.21859	0.020056
6.1018	-0.21863	0.019648
6.1207	-0.21863	0.019244
6.1396	-0.21859	0.018845
6.1585	-0.21853	0.018455
6.1773	-0.21843	0.018076
6.1962	-0.21831	0.017712
6.2151	-0.21816	0.017365
6.234	-0.21798	0.017036
6.2529	-0.21778	0.016729
6.2718	-0.21755	0.016444
6.2907	-0.21731	0.016184
6.3096	-0.21705	0.01595
6.3285	-0.21677	0.015743
6.3473	-0.21648	0.015564
6.3662	-0.21618	0.015414
6.3851	-0.21588	0.015293
6.404	-0.21557	0.015201
6.4229	-0.21525	0.015139
6.4418	-0.21494	0.015107
6.4607	-0.21463	0.015103
6.4796	-0.21432	0.015127
6.4985	-0.21402	0.015179
6.5173	-0.21374	0.015257
6.5362	-0.21346	0.01536
6.5551	-0.21319	0.015486
6.574	-0.21294	0.015635
6.5929	-0.21271	0.015804
6.6118	-0.21249	0.015992
6.6307	-0.21229	0.016197
6.6496	-0.21212	0.016417
6.6685	-0.21196	0.016649
6.6873	-0.21183	0.016892
6.7062	-0.21172	0.017143
6.7251	-0.21163	0.017401
6.744	-0.21156	0.017664
6.7629	-0.21151	0.017928
6.7818	-0.21149	0.018193
6.8007	-0.21149	0.018455
6.8196	-0.21151	0.018714
6.8385	-0.21156	0.018967
6.8574	-0.21162	0.019212
6.8762	-0.2117	0.019448
6.8951	-0.2118	0.019673
6.914	-0.21192	0.019886
6.9329	-0.21205	0.020085
6.9518	-0.2122	0.020269
6.9707	-0.21236	0.020437
6.9896	-0.21253	0.020588
7.0085	-0.21271	0.020722
7.0274	-0.21289	0.020837
7.0462	-0.21309	0.020934
7.0651	-0.21329	0.021012
7.084	-0.21349	0.02107
7.1029	-0.21369	0.021109
7.1218	-0.2139	0.02113
7.1407	-0.2141	0.021132
7.1596	-0.2143	0.021115
7.1785	-0.21449	0.021081
7.1974	-0.21468	0.021029
7.2162	-0.21486	0.020962
7.2351	-0.21503	0.020879
7.254	-0.21519	0.020782
7.2729	-0.21534	0.020672
7.2918	-0.21548	0.020549
7.3107	-0.21561	0.020416
7.3296	-0.21572	0.020273
7.3485	-0.21582	0.020122
7.3674	-0.21591	0.019964
7.3863	-0.21598	0.019801
7.4051	-0.21604	0.019633
7.424	-0.21608	0.019463
7.4429	-0.21611	0.019291
7.4618	-0.21612	0.01912
7.4807	-0.21612	0.018949
7.4996	-0.21611	0.018782
7.5185	-0.21608	0.018618
7.5374	-0.21604	0.018459
7.5563	-0.21598	0.018306
7.5751	-0.21592	0.01816
7.594	-0.21584	0.018022
7.6129	-0.21576	0.017894
7.6318	-0.21566	0.017775
7.6507	-0.21556	0.017666
7.6696	-0.21545	0.017568
7.6885	-0.21533	0.017482
7.7074	-0.21521	0.017408
7.7263	-0.21508	0.017345
7.7451	-0.21495	0.017295
7.764	-0.21482	0.017258
7.7829	-0.21469	0.017233
7.8018	-0.21456	0.01722
7.8207	-0.21443	0.01722
7.8396	-0.2143	0.017231
7.8585	-0.21417	0.017253
7.8774	-0.21405	0.017287
7.8963	-0.21394	0.017331
7.9151	-0.21383	0.017385
7.934	-0.21372	0.017449
7.9529	-0.21362	0.017521
7.9718	-0.21353	0.017601
7.9907	-0.21345	0.017687
11.133	-0.21422	0.018925


==> plots/sp5-tps2ab.dat <==
t                         mx                        my
0.0                       0.00657243078206          0.00609726501691
4.999999999999966e-02     0.000535936932802         0.0557950969006 
9.99999999999989e-02      -0.0209903004844          0.0969369063042 
1.4999999999999814e-01    -0.0497700643833          0.137066525984  
1.9999999999999734e-01    -0.0833407236731          0.162823122484  
2.4999999999999655e-01    -0.123427865644           0.181848851592  
2.9999999999999576e-01    -0.163081195903           0.190304293895  
3.4999999999999507e-01    -0.202863508812           0.189297407618  
3.9999999999999433e-01    -0.239188870157           0.18003923325   
4.4999999999999353e-01    -0.269959570983           0.161478669588  
4.999999999999927e-01     -0.295585860551           0.136767268474  
5.49999999999992e-01      -0.314221906093           0.107858972626  
5.999999999999912e-01     -0.325791304027           0.0760380143775 
6.499999999999904e-01     -0.329350703492           0.0432838423298 
6.999999999999896e-01     -0.32501225119            0.0110945357683 
7.500000000000105e-01     -0.313941226562           -0.0179288187934
8.000000000000499e-01     -0.297106313595           -0.0420289391304
8.500000000000893e-01     -0.27631681635            -0.0607940408666
9.000000000001286e-01     -0.252852448704           -0.0738204500108
9.500000000001682e-01     -0.227772758945           -0.0811291072186
1.0000000000002075e+00    -0.202229913223           -0.082719268684 
1.0500000000002468e+00    -0.177642126179           -0.0783883110094
1.1000000000002861e+00    -0.155501042302           -0.0684879469013
1.1500000000003255e+00    -0.13713578171            -0.0536954744   
1.2000000000003648e+00    -0.123367143313           -0.0351873506865
1.2500000000004043e+00    -0.114870650495           -0.0144174164216
1.3000000000004436e+00    -0.112039937821           0.00712511859479
1.350000000000483e+00     -0.114584716827           0.028125778612  
1.4000000000005223e+00    -0.121709440793           0.0474372107043 
1.4500000000005556e+00    -0.132644176519           0.0639421487174 
1.5000000000005147e+00    -0.14658798329            0.0767338957089 
1.5500000000004738e+00    -0.162523233159           0.085355750862  
1.6000000000004329e+00    -0.17933163422            0.0897800441628 
1.650000000000392e+00     -0.195981653998           0.090186636941  
1.700000000000351e+00     -0.21160683065            0.0868199389277 
1.7500000000003101e+00    -0.225467293794           0.0800460591051 
1.8000000000002692e+00    -0.236905203999           0.070415219907  
1.8500000000002283e+00    -0.245335759872           0.0586597322338 
1.9000000000001874e+00    -0.250315463839           0.0456514610892 
1.9500000000001465e+00    -0.25166053866            0.0323233408263 
2.0000000000001056e+00    -0.249530098456           0.019552396763  
2.0500000000000647e+00    -0.244387118716           0.00805007195994
2.1000000000000238e+00    -0.236863357947           -0.0016735821024
2.149999999999983e+00     -0.227634837265           -0.0092800833439
2.199999999999942e+00     -0.217361789675           -0.0145525053258
2.2499999999999006e+00    -0.206670972228           -0.0173648870539
2.2999999999998597e+00    -0.196151962481           -0.0176883407623
2.349999999999819e+00     -0.186350694864           -0.0156154096276
2.399999999999778e+00     -0.177754866849           -0.0113751027487
2.449999999999737e+00     -0.170774856697           -0.0053230792237
2.499999999999696e+00     -0.165721754718           0.00208809329582
2.549999999999655e+00     -0.162784392274           0.010344080672  
2.5999999999996142e+00    -0.162013291355           0.0189012415532 
2.6499999999995733e+00    -0.163322942965           0.0272179636197 
2.6999999999995324e+00    -0.166509761664           0.0347915687611 
2.7499999999994915e+00    -0.171273553282           0.0411992646054 
2.7999999999994506e+00    -0.177237640814           0.0461311220516 
2.8499999999994097e+00    -0.183973059077           0.0494034669817 
2.8999999999993696e+00    -0.191029029193           0.0509522629726 
2.9499999999993287e+00    -0.197963993886           0.0508175982596 
2.9999999999992878e+00    -0.204371360837           0.0491293344824 
3.049999999999247e+00     -0.209899113302           0.0460955184709 
3.099999999999206e+00     -0.214266196189           0.0419895938187 
3.149999999999165e+00     -0.21727761254            0.0371325593824 
3.199999999999124e+00     -0.218836563093           0.0318699208055 
3.2499999999990832e+00    -0.218949035027           0.0265462055437 
3.2999999999990423e+00    -0.217717149958           0.021481211735  
3.3499999999990014e+00    -0.215322008068           0.0169517365133 
3.3999999999989605e+00    -0.212000750983           0.0131801666334 
3.4499999999989196e+00    -0.20802326196            0.0103288669786 
3.4999999999988787e+00    -0.20367187796            0.00849819775961
3.5499999999988378e+00    -0.199224983868           0.00772642959998
3.599999999998797e+00     -0.194943837234           0.00799116203311
3.649999999998756e+00     -0.191061661329           0.00921285303409
3.699999999998715e+00     -0.187774336043           0.011261138401  
3.749999999998674e+00     -0.185232586173           0.0139641299508 
3.799999999998633e+00     -0.183536094542           0.0171202361193 
3.849999999998592e+00     -0.182730224546           0.020511694869  
3.899999999998551e+00     -0.182805893224           0.023918936493  
3.94999999999851e+00      -0.183702770765           0.027134791156  
3.999999999998469e+00     -0.185315496308           0.0299773755907 
4.049999999998428e+00     -0.187502370515           0.0323004490898 
4.099999999998387e+00     -0.19009588969            0.0340003165075 
4.149999999998346e+00     -0.192914368925           0.0350190067623 
4.1999999999983055e+00    -0.195773851267           0.03534405393   
4.2499999999982646e+00    -0.198499485019           0.0350055253935 
4.299999999998224e+00     -0.200935690175           0.0340709317265 
4.349999999998183e+00     -0.202954605353           0.0326384674384 
4.399999999998142e+00     -0.204462402318           0.03082897192   
4.449999999998101e+00     -0.205403113306           0.028777057357  
4.49999999999806e+00      -0.205759714087           0.0266219811285 
4.549999999998019e+00     -0.205552421575           0.0244989169352 
4.599999999997978e+00     -0.204834487858           0.0225312237357 
4.649999999997937e+00     -0.203686078453           0.0208241459004 
4.699999999997896e+00     -0.202206979964           0.0194601594024 
4.7499999999978555e+00    -0.20050887812            0.0184959984256 
4.7999999999978146e+00    -0.198707795295           0.0179612934108 
4.849999999997774e+00     -0.196917095201           0.0178587191601 
4.899999999997733e+00     -0.195241309204           0.0181655449915 
4.949999999997692e+00     -0.193770943938           0.0188364688966 
4.999999999997651e+00     -0.192578392427           0.019807571469  
5.04999999999761e+00      -0.191715050778           0.0210011595745 
5.099999999997569e+00     -0.191209724522           0.0223312074652 
5.149999999997528e+00     -0.191068364709           0.0237090471703 
5.199999999997487e+00     -0.191275110016           0.025048934981  
5.249999999997446e+00     -0.191794535407           0.0262731261125 
5.2999999999974054e+00    -0.192574932071           0.0273161307392 
5.3499999999973645e+00    -0.193552378927           0.0281279055748 
5.399999999997324e+00     -0.194655322228           0.0286758387518 
5.449999999997283e+00     -0.195809357872           0.0289454936081 
5.499999999997242e+00     -0.196941909958           0.0289401720338 
5.549999999997201e+00     -0.19798652039            0.0286794291009 
5.59999999999716e+00      -0.198886501928           0.0281967184571 
5.649999999997119e+00     -0.199597758055           0.0275363797989 
5.699999999997078e+00     -0.200090635079           0.0267501992909 
5.749999999997037e+00     -0.200350742225           0.0258937816006 
5.799999999997095e+00     -0.200378751422           0.0250229672103 
5.849999999997375e+00     -0.200189262853           0.0241905076095 
5.899999999997656e+00     -0.199808886958           0.0234431757748 
5.949999999997935e+00     -0.199273737964           0.0228194447102 
5.999999999998216e+00     -0.19862655488            0.0223478194602 
6.049999999998496e+00     -0.197913664386           0.0220458630145 
6.099999999998776e+00     -0.197181981181           0.0219199171957 
6.149999999999056e+00     -0.196476213574           0.0219654853234 
6.199999999999337e+00     -0.195836410434           0.0221682138987 
6.249999999999616e+00     -0.195295954388           0.0225053843528 
6.299999999999897e+00     -0.19488007594            0.022947802698  
6.350000000000178e+00     -0.194604933325           0.0234619569227 
6.400000000000457e+00     -0.194477273053           0.0240123004575 
6.450000000000737e+00     -0.194494655908           0.0245635169259 
6.500000000001018e+00     -0.194646203472           0.0250826281375 
6.550000000001297e+00     -0.19491379331            0.0255408235816 
6.600000000001578e+00     -0.195273608127           0.025914914462  
6.650000000001859e+00     -0.195697927364           0.0261883460832 
6.700000000002139e+00     -0.196157040324           0.0263517359531 
6.750000000002419e+00     -0.196621158302           0.0264029383138 
6.800000000002699e+00     -0.197062209457           0.0263466658031 
6.85000000000298e+00      -0.197455413491           0.026193724349  
6.900000000003259e+00     -0.197780552647           0.0259599366927 
6.95000000000354e+00      -0.19802287961            0.0256648428492 
7.00000000000382e+00      -0.198173629773           0.025330272348  
7.0500000000041e+00       -0.198230132942           0.0249788832105 
7.10000000000438e+00      -0.19819554607            0.0246327571095 
7.150000000004661e+00     -0.198078251495           0.0243121296175 
7.20000000000494e+00      -0.197890983265           0.0240343201488 
7.250000000005221e+00     -0.197649756154           0.0238129094282 
7.300000000005501e+00     -0.19737267762            0.023657194386  
7.350000000005781e+00     -0.197078722906           0.0235719323906 
7.400000000006061e+00     -0.196786548426           0.0235573696626 
7.450000000006342e+00     -0.196513409768           0.0236095331269 
7.500000000006622e+00     -0.196274239149           0.0237207515033 
7.550000000006902e+00     -0.19608092388            0.0238803605072 
7.600000000007182e+00     -0.195941813192           0.0240755390463 
7.650000000007462e+00     -0.195861466214           0.0242922186711 
7.700000000007742e+00     -0.195840639612           0.0245160074189 
7.750000000008024e+00     -0.195876499971           0.0247330717043 
7.800000000008302e+00     -0.195963034131           0.0249309257744 
7.850000000008582e+00     -0.196091620783           0.0250990869974 
7.900000000008864e+00     -0.196251719353           0.0252295661931 
7.950000000009144e+00     -0.19643162783            0.0253171744355 
8.000000000009424e+00     -0.196619259858           0.0253596403673 


==> plots/switching.dat <==
t	mx
0	-1
0.01	-0.99842
0.02	-0.99471
0.03	-0.99153
0.04	-0.99204
0.05	-0.99533
0.06	-0.99816
0.07	-0.99892
0.08	-0.99804
0.09	-0.99624
0.1	-0.99473
0.11	-0.99474
0.12	-0.99609
0.13	-0.9975
0.14	-0.99813
0.15	-0.99779
0.16	-0.99678
0.17	-0.99588
0.18	-0.99577
0.19	-0.99644
0.2	-0.99726
0.21	-0.99765
0.22	-0.99742
0.23	-0.99685
0.24	-0.99638
0.25	-0.99634
0.26	-0.99668
0.27	-0.99709
0.28	-0.99728
0.29	-0.99717
0.3	-0.99689
0.31	-0.99666
0.32	-0.99662
0.33	-0.99677
0.34	-0.99698
0.35	-0.99709
0.36	-0.99705
0.37	-0.99691
0.38	-0.99678
0.39	-0.99675
0.4	-0.99682
0.41	-0.99694
0.42	-0.997
0.43	-0.99698
0.44	-0.99691
0.45	-0.99684
0.46	-0.99682
0.47	-0.99686
0.48	-0.99692
0.49	-0.99695
0.5	-0.99694
0.51	-0.9969
0.52	-0.99687
0.53	-0.99686
0.54	-0.99687
0.55	-0.9969
0.56	-0.99692
0.57	-0.99692
0.58	-0.9969
0.59	-0.99688
0.6	-0.99688
0.61	-0.99688
0.62	-0.9969
0.63	-0.99691
0.64	-0.99691
0.65	-0.9969
0.66	-0.99689
0.67	-0.99689
0.68	-0.99689
0.69	-0.9969
0.7	-0.9969
0.71	-0.9969
0.72	-0.9969
0.73	-0.99689
0.74	-0.99689
0.75	-0.99689
0.76	-0.9969
0.77	-0.9969
0.78	-0.9969
0.79	-0.9969
0.8	-0.99689
0.81	-0.99689
0.82	-0.99689
0.83	-0.9969
0.84	-0.9969
0.85	-0.9969
0.86	-0.9969
0.87	-0.9969
0.88	-0.99689
0.89	-0.9969
0.9	-0.9969
0.91	-0.9969
0.92	-0.9969
0.93	-0.9969
0.94	-0.9969
0.95	-0.9969
0.96	-0.9969
0.97	-0.9969
0.98	-0.9969
0.99	-0.9969
1	-0.9969
1.01	-0.94612
1.02	-0.9077
1.03	-0.85087
1.04	-0.80458
1.05	-0.79106
1.06	-0.75159
1.07	-0.67278
1.08	-0.62047
1.09	-0.60532
1.1	-0.62808
1.11	-0.6322
1.12	-0.6165
1.13	-0.60044
1.14	-0.58156
1.15	-0.56058
1.16	-0.5453
1.17	-0.56783
1.18	-0.62233
1.19	-0.68006
1.2	-0.72184
1.21	-0.73154
1.22	-0.70952
1.23	-0.6576
1.24	-0.55901
1.25	-0.4243
1.26	-0.25174
1.27	-0.10541
1.28	-0.029387
1.29	0.0085223
1.3	0.027186
1.31	0.035828
1.32	0.036683
1.33	0.043158
1.34	0.068405
1.35	0.11574
1.36	0.17798
1.37	0.24884
1.38	0.33304
1.39	0.44066
1.4	0.56848
1.41	0.69596
1.42	0.80209
1.43	0.87533
1.44	0.9144
1.45	0.92513
1.46	0.91801
1.47	0.90748
1.48	0.90421
1.49	0.91
1.5	0.92368
1.51	0.94251
1.52	0.96033
1.53	0.97161
1.54	0.9758
1.55	0.97518
1.56	0.9732
1.57	0.97301
1.58	0.97518
1.59	0.97884
1.6	0.98295
1.61	0.98604
1.62	0.98734
1.63	0.98781
1.64	0.98862
1.65	0.98973
1.66	0.99066
1.67	0.99123
1.68	0.99142
1.69	0.9915
1.7	0.99196
1.71	0.99306
1.72	0.99437
1.73	0.99525
1.74	0.99536
1.75	0.99492
1.76	0.99442
1.77	0.99436
1.78	0.99489
1.79	0.99574
1.8	0.99641
1.81	0.99663
1.82	0.99641
1.83	0.99604
1.84	0.99582
1.85	0.99593
1.86	0.99628
1.87	0.99666
1.88	0.99686
1.89	0.99683
1.9	0.99666
1.91	0.99651
1.92	0.99648
1.93	0.99659
1.94	0.99675
1.95	0.99687
1.96	0.99689
1.97	0.99684
1.98	0.99677
1.99	0.99674
2	0.99677
2.0099	0.9968
2.0199	0.99685
2.0299	0.99688
2.0399	0.99688
2.0499	0.99687
2.0599	0.99685
2.0699	0.99684
2.0799	0.99686
2.0899	0.99687
2.0999	0.99688
2.1099	0.99688
2.1199	0.99688
2.1299	0.99687
2.1399	0.99688
2.1499	0.99688
2.1599	0.99689
2.1699	0.99689
2.1799	0.99689
2.1899	0.99689
2.1999	0.99688
2.2099	0.99689
2.2199	0.99689
2.2299	0.9969
2.2399	0.9969
2.2499	0.99689
2.2599	0.99689
2.2699	0.99689
2.2799	0.99689
2.2899	0.99689
2.2999	0.9969
2.3099	0.9969
2.3199	0.9969
2.3299	0.99689
2.3399	0.99689
2.3499	0.99689
2.3599	0.99689
2.3699	0.9969
2.3799	0.9969
2.3899	0.9969
2.3999	0.9969
2.4099	0.9969
2.4199	0.99689
2.4299	0.9969
2.4399	0.9969
2.4499	0.9969
2.4599	0.9969
2.4699	0.9969
2.4799	0.9969
2.4899	0.9969
2.4999	0.9969
2.5099	0.9969
2.5199	0.9969
2.5299	0.9969
2.5399	0.9969
2.5499	0.9969
2.5599	0.9969
2.5699	0.9969
2.5799	0.9969
2.5899	0.9969
2.5999	0.9969
2.6099	0.9969
2.6199	0.9969
2.6299	0.9969
2.6399	0.9969
2.6499	0.9969
2.6599	0.9969
2.6699	0.9969
2.6799	0.9969
2.6899	0.9969
2.6999	0.9969
2.7099	0.9969
2.7199	0.9969
2.7299	0.9969
2.7399	0.9969
2.7499	0.9969
2.7599	0.9969
2.7699	0.9969
2.7799	0.9969
2.7899	0.9969
2.7999	0.9969
2.8099	0.9969
2.8199	0.9969
2.8299	0.9969
2.8399	0.9969
2.8499	0.9969
2.8599	0.9969
2.8699	0.9969
2.8799	0.9969
2.8899	0.9969
2.8999	0.9969
2.9099	0.9969
2.9199	0.9969
2.9299	0.9969
2.9399	0.9969
2.9499	0.9969
2.9599	0.9969
2.9699	0.9969
2.9799	0.9969
2.9899	0.9969
2.9999	0.9969
3.0001	0.9969

